Enumeration of irreducible contact graphs on the sphere

In this article, using the computer, are enumerated all locally-rigid packings by $N$ congruent circles (spherical caps) on the unit sphere ${\Bbb S}^2 $ with $N < 12.$ This is equivalent to the enumeration of irreducible spherical contact graphs.

==> pics/nanostructures.txt.txt <==
Such NANO alloyed metals (unique, ultrafine microstructures) exhibit extraordinary properties surpassing those achievable by standard metallurgy, but previously have been expensive and difficult to use. We have been working with pioneers of this technology in the USA on a range of advanced iron based alloys protected by 15 filed patents. The world's first NanoAlloy welding product is Castolin Eutectic's EnDOtec formulation, DO*390N. This wire provides outstanding abrasion and erosion resistance performance (with bulk hardness values reaching over 70 HRC!) – but avoids reliance on strategic and expensive alloy elements




Fig. 1. Atomic positions at 300 K for: (a) five assembled 55 icosahedra, (b) the nanostructure shown in (a) after 106 steps of time evolution, (c) ten assembled 55 icosahedra, and (d) the structure shown in (c) after 106 time steps of evolution.

